GeoDEN: A Visual Exploration Tool for Analysing the Geographic Spread of Dengue Serotypes

Static maps and animations remain popular in spatial epidemiology of dengue, limiting the analytical depth and scope of visualisations. Over half of the global population live in dengue endemic regions. Understanding the spatiotemporal dynamics of the four closely related dengue serotypes, and their immunological interactions, remains a challenge at a global scale. To facilitate this understanding, we worked with dengue epidemiologists in a user-centered design framework to create GeoDEN, an exploratory visualisation tool that empowers experts to investigate spatiotemporal patterns in dengue serotype reports. The tool has several linked visualisations and filtering mechanisms, enabling analysis at a range of spatial and temporal scales. To identify successes and failures, we present both insight-based and value-driven evaluations. Our domain experts found GeoDEN valuable, verifying existing hypotheses and uncovering novel insights that warrant further investigation by the epidemiology community. The developed visual exploration approach can be adapted for exploring other epidemiology and disease incident datasets.

==> EGauthorGuidelines-body_with_teaser.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Sep 19, 2023


\title[EG \LaTeX\ Author Guidelines]%
      {\LaTeX\ Author Guidelines for EUROGRAPHICS Proceedings Manuscripts}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[D. Fellner \& S. Behnke]
{\parbox{\textwidth}{\centering D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
        and S. Behnke$^{2}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$TU Darmstadt \& Fraunhofer IGD, Germany\\
         $^2$Graz University of Technology, Institute of Computer Graphics and Knowledge Visualization, Austria
%        $^2$ Another Department to illustrate the use in papers from authors
%             with different affiliations
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=0.9\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   The ABSTRACT is to be in fully-justified italicized text, 
   between two horizontal lines,
   in one-column format, 
   below the author and affiliation information. 
   Use the word ``Abstract'' as the title, in 9-point Times, boldface type, 
   left-aligned to the text, initially capitalized. 
   The abstract is to be in 9-point, single-spaced type.
   The abstract may be up to 3 inches (7.62 cm) long. \\
   Leave one blank line after the abstract, 
   then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

Please follow the steps outlined in this document very carefully when
submitting your manuscript to Eurographics.

You may as well use the \LaTeX\ source as a template to typeset your own
paper. In this case we encourage you to also read the \LaTeX\ comments
embedded in the document.

%-------------------------------------------------------------------------
\section{Instructions}

Please read the following carefully.

%-------------------------------------------------------------------------
\subsection{Language}

All manuscripts must be in English.

%-------------------------------------------------------------------------
\subsection{Margins and page numbering}

All printed material, including text, illustrations, and charts,
must be kept within a print area %6.31 inches (16.03 cm) 
7 inches (17.7 cm) wide by
%9.10 inches (23.13 cm) 
9.44 inches (24 cm) high. Do not write or print anything
outside the print area. Number your pages on odd sites right
above, on even sites left above, no page number on the first site.
Do not use page numbering within the final version of your paper.


%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{Exclusive License Form}

You must include your signed Eurographics Exclusive License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
% \newpage
% 
% 
% \begin{figure*}[tbp]
%   \centering
%   \mbox{} \hfill
%   % the following command controls the width of the embedded PS file
%   % (relative to the width of the current column)
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   % replacing the above command with the one below will explicitly set
%   % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
%   % It will also prevent LaTeX from reading the PS file to determine
%   % the bounding box (i.e., it will speed up the compilation process)
%   % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
%   \hfill
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   \hfill \mbox{}
%   \caption{\label{fig:ex3}%
%            For publications with color tables (i.e., publications not offering
%            color throughout the paper) please \textbf{observe}: 
%            for the printed version -- and ONLY for the printed
%            version -- color figures have to be placed in the last page.
%            \newline
%            For the electronic version, which will be converted to PDF before
%            making it available electronically, the color images should be
%            embedded within the document. Optionally, other multimedia
%            material may be attached to the electronic version. }
% \end{figure*}

\end{document}


==> Submission_inc.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.04, Sep 19, 2023


\title[GeoDEN]%
      {GeoDEN: A Visual Analytics Tool for Exploring the Geographic Spread of Dengue Serotypes}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[A. Marler, Y. Roell, S. Knoblauch, J. P. Messina, T. Jaenisch \& M. Karimzadeh]
{\parbox{\textwidth}{\centering A. Marler$^{1}$ , Y. Roell$^{2}$\orcid{0000-0001-5923-423X}, S. Knoblauch\thanks{Chairman Eurographics Publications Board}$^{4}$\orcid{0000-0001-7756-0901}, J.P. Messina$^{3}$\orcid{0000-0001-7756-0901}, T. Jaenisch\thanks{Chairman Eurographics Publications Board}$^{2}$\orcid{0000-0001-7756-0901}, and M. Karimzadeh\thanks{Chairman Eurographics Publications Board}$^{1}$\orcid{0000-0001-7756-0901} D.\,W. Fellner\thanks{Chairman Eurographics Publications Board}$^{1,2}$\orcid{0000-0001-7756-0901}
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering $^1$University of Colorado at Boulder, Boulder CO\\
         $^2$University of Colorado Anschutz Medical Campus, Aurora CO\\
         $^3$University of Oxford, Oxford UK\\
         $^4$Heidelberg University, Heidelberg Germany\\
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}

\teaser{
 \includegraphics[width=0.9\linewidth]{eg_new}
 \centering
  \caption{New EG Logo}
\label{fig:teaser}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
      More than half the world’s population live in dengue endemic countries. Spatiotemporal spread patterns of the four closely related dengue viruses, or serotypes, are not well-understood at a global scale, and immunological interactions between these serotypes are associated with disease severity. To aid researchers in understanding the large scale patterns of serotype movement and interaction, we took a user-centered design approach with dengue epidemiology experts and designed and implemented a visual analytics tool to assist domain experts in investigating the spatial and temporal patterns of dengue serotype reports. The tool has several visualizations and filtering mechanisms, enabling the analysis of dengue at a wide range of spatial and temporal scales. Using GeoDEN, each of our three domain experts both verified existing knowledge and discovered novel insights that warrant further investigation by the epidemiology community. The linked interactive visualizations and filtering techniques designed and implemented for GeoDEN could be applied to explore other epidemiology and disease incident datasets. 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}

The four closely related Dengue viruses, i.e., serotypes (DENV1-DENV4; also called DENV serotypes) are transmitted by Aedes spp. mosquitoes in tropical and subtropical countries globally, affecting primarily urban and peri-urban areas. The ranges of transmission are expanding due to global trends such as urbanization and climate change. Dengue has been estimated to affect around 100 million people worldwide with symptomatic disease, although there are likely at least 400 million actual cases per year as the majority are asymptomatic or manifest with minor flu-like illness [1], [2]. A person can be infected as many as four times, and although infection with one of the four serotypes is thought to provide long-term immunity for that one type, the second or third infection with a heterogenous serotype is more likely to lead to more severe disease [3]. As such, it is important to understand not only the global distribution of each DENV serotype and their overlap, but also trends in larger scale movements of serotypes over time and between countries and populations. The complex relationship between serotypes and the disease caused by infection with multiple serotypes also complicates vaccine development and deployment strategies [4], making it especially important to elucidate serotype spread through patterns of global and regional movement.
	
Information on DENV serotype occurrence was centralized in a study which evaluated over 10,000 reports of dengue, generating a final dataset of over 2,000 reports, each containing where and when each serotype was reported [5], [6]. While this dataset covers the entire world from 1943 to 2013, the lack of dengue surveillance at many times and places results in a fragmented dataset which doesn’t facilitate strong modeling techniques. Despite this, the dataset of dengue reports still serves as a valuable resource, encapsulating a rich history of dengue occurrences and enabling a domain expert to uncover transmission events and spread patterns. The original 2014 paper published several spatial and temporal summary visualizations, including choropleth maps of global serotype occurrence [5]; however, these are limited, only showing an overview without the ability to explore for deeper insights. An interface to enable the interaction and interrogation of this dataset, by an epidemiology expert, would facilitate the discovery of more patterns at a variety of spatial and temporal scales. The ability to select, facet, and animate through the data would be powerful because interesting events may only occur over a few years or between a few countries.

In this paper, we present an interactive visual analytics tool to support epidemiological investigation into the spread of the dengue serotypes over time. Our human-in-the-loop analytical system helps experts develop a better understanding of global vulnerability to dengue, population level transmission, and serotype interactions over time and space. Through the algorithm assisted visualization of global dengue serotype occurrence, our visual analytics tool enables the generation of new hypotheses, as well as facilitating the testing and validation of ideas postulated in the literature. Insights generated using GeoDEN can be integrated into future research, supporting and directing vaccine development, aid, and intervention programs.

GeoDEN is a data-first [7] analytics tool, designed around a dataset containing embedded information that is often obscured by noise emerging from data collection. To generate and verify hypotheses is an abstract and fuzzy task and the information needed to do this both exists in the dataset and the minds of our expert domain users; because of this, GeoDEN is an ideal candidate for a design study [8]. An iterative and user-centered design process combines the strengths of our dataset with the expertise of our users. By communicating with domain experts to solve a specific set of problems, we were able to make GeoDEN a powerful analytics tool which is able to reveal relationships from a range of scales, from a few years in a single country to global trends over decades. In the field of epidemiology, analogous datasets are commonly collected and used for research and intervention [9]; our techniques could be applied to any of these, leading to powerful data-first tools which are strengthened by the expertise of epidemiologists.

%-------------------------------------------------------------------------
\section{Related Work}

This section is a review of the methodologies used to analyze epidemiological data, especially those involving the investigation of dengue serotypes. We also discuss visualization analytics and visualization techniques in the field of epidemiology, with a focus on dengue research.

%-------------------------------------------------------------------------
\subsection{Epidemiology of Dengue Serotype Interactions}

The immunological interaction between subsequent dengue infections, and its association with a severe course of disease, was first described in the 1980s in Thailand [3], [10] and was later known as ‘antibody dependent enhancement’ (ACE) of infection. The biological mechanisms have been an area of intensive research over decades. In brief, the sequence of infections with different serotypes as well as the time interval between those events are involved in the risk of more severe disease [11].

On the other hand, distinct patterns of serotype movements or oscillations have been described for certain areas [10], [11]. However, on a global or regional scale we are lacking the tools to describe DENV serotype movement in more detail. 

Several modeling efforts have been made to ascertain the global burden of dengue as a whole, as well as to project dengue’s global distribution going forward as a result of climate change, urbanization, and increasing international travel. These efforts are complicated by the fact that dengue disease surveillance is lacking in many parts of the world, coupled with issues of cross-reactivity with other arboviruses such as Zika and misdiagnosis for other mosquito-borne febrile diseases[12]–[14].

Documenting the spread of DENV serotype reporting, especially at a global scale, is useful for gaining a more refined understanding of the patterns in dengue spread as well as endemicity and disease severity, as severe disease is more likely in places where more than one serotype is present[15]. Furthermore, as pan-serotypic vaccines are not yet available, vaccine development strategies and eventual distribution currently depend on understanding which serotypes are present in which regions.

Monitoring serotype switches helps in assessing the risk of potential outbreaks. Since each serotype can cause a unique immune response in individuals, the introduction of a new serotype in an area with existing immunity to other serotypes can lead to more severe forms of the disease, as seen in cases of secondary infections. Larger DENV outbreaks tend to co-occur with serotype switches [16].

%-------------------------------------------------------------------------
\subsection{Data Visualization and Analytics in Epidemiology }

With a focus on spread and transmission of disease over space and time, data visualization in epidemiology often features strong spatial and temporal components [17]–[22]. Spatiotemporal data is frequently dismantled into spatial and temporal visualizations, showing either spatial data faceted by time or temporal data faceted by space [5], [17]–[19], [21]–[24]. Spatiotemporal data can also be combined into one cohesive whole. Temporal data can be overlaid onto spatial data; consider a heatmap where the amount of time in a location is mapped or a line that shows movement over time. In fact, movements of disease are often tracked this way, using a line to show the movement of a disease’s geographic midpoint, or centroid [23], [25]. Spatial data can also be visualized in a temporal visualization where an axis represents time while another variable, like color in a stacked bar chart, represents space [26]. There are a surplus of ways to represent spatiotemporal relationships, and they are common in the epidemiology literature.

While spatial data can be visualized in many ways–including faceting graphs by location and using visual variables beyond position–maps have remained important visualizations with widespread use, support, and understanding. This has only been bolstered as geospatial analytics has become more prevalent in public health and epidemiology, [27]. Conversely, temporal data is shown in heatmaps, line charts, barcharts, streamgraphs, horizon graphs, and countless others [17], [22], [24], [25]. This provides us, as researchers and designers, many options to visualize our data over time that will be understood with relatively little training by our users.  Another method of spatiotemporal visualization is an animated map [28], [29]; animated maps are common, and they are made more effective by facilitating user interaction, as opposed to simply being a recorded video [28], [29]. Employing effective color schemes is critical, especially with animated data where little to no time is alloted for checking keys or other information [29], [30].

As the depth and breadth of available data expands, visual analytics (VA) tools have become increasingly popular as a way to explore and analyze this ever-growing pool of data [22]. Computation assisted visualizations are frequently employed to assist the comprehension of complex datasets . In epidemiology research, VA tools and systems have been critical to the exploration, analysis, and monitoring of diseases, providing insights into their evolution and movements along with enabling an interactive environment for modeling [17]–[22], [31]. For the development of VA tools and systems, collaboration between disciplines is the standard, elucidating strong insights from domain experts as well as visualization researchers [8], [22], [23], [32], [33]. 

%-------------------------------------------------------------------------
\section{Design}



%-------------------------------------------------------------------------
\subsection{ Iterative User Design}

GeoDEN was developed in consultation with three experts in arboviruses, dengue, and clinical practice The development process involved iterative adjustments to meet specific requirements.  It should be noted that the consulted experts are co-authors on this research article, as well as target users of GeoDEN.      

At the start of the project, our domain experts were interested in an animated map of a global dengue serotype reports dataset [5] – their goal was to use it to better understand how dengue serotypes move and interact between populations. After several meetings and prototypes, we teased out eight design requirements that our domain experts were looking for. To fulfill these requirements, we would need a larger VA system, beyond a map. Prototypes for visualizations and user experiences were designed, shown to our experts, and discussed for their advantages; these prototypes were designed and created through drawings and the data visualization program, Tableau. Below, we list the eight design requirements for our VA tool, GeoDEN.

%-------------------------------------------------------------------------
\subsection{ Design Requirements}

\begin{enumerate}[label=\textbf{DR\arabic*}, left=0pt, labelwidth=3em, labelsep=1em]
      \item Reports of dengue serotypes are visualized in space and time. 
      \item Enable the selection and filtering of spatial data based on user-defined lists of countries or regions, providing summaries and details on demand. 
      \item Enable the selection and filtering of temporal data based on user-defined time periods, providing summaries and details on demand.
      \item Summarize the spatial distribution of serotypes for selected regions, time periods, and serotypes. 
      \item Summarize disease trajectories and their spatiotemporal movements for selected regions, time periods, and serotypes. 
      \item Enable the interactive animation of all components, including reports, trajectories and centroids.
      \item Enable the comparison of spatiotemporal co-occurrence and the inference of interactions between user-defined subsets of serotypes for selected regions and time periods.
      \item Serotype reports, trajectories and spatial distribution summaries (observed spatial patterns) can be compared against an environmental suitability map for dengue (expected spatial pattern). \\
\end{enumerate}

\noindent In addition to these design requirements, two user-oriented goals emerged during development: 

\begin{itemize} 
      \item {Ensure ease of use by making GeoDEN intuitive for users, highlighting key features, and enabling rapid insights without requiring in-depth knowledge of the tool's functionalities.}
      \item {Support independent analysis, separate from GeoDEN, through the capability to download the data in a filtered and processed format.}
\end{itemize}

%-------------------------------------------------------------------------
\section{GeoDEN}

GeoDEN features three panels for data visualization: the map, the timeline heatmap, and the co-occurrence histogram. In addition to the data visualization panels, we have four control panels to support user interaction with how the data is processed and displayed; these include a serotype selector, animation controls, region faceter, and interval length editor. All of these features were implemented onto a website using JavaScript, HTML, and CSS; the project is hosted at GeoDEN.net.

GeoDEN was created to solve specific analytical problems facing our domain experts; it is also a heavily data driven tool, designed specifically around a dataset with the potential to help solve those problems [7]. Our domain experts wanted to better understand serotype movements and interactions at a global scale, and so a 2014 dataset containing 3260 reports of DENV serotypes became our primary dataset for our VA tool [5], [6]; this data set records reports of dengue globally from 1943 to 2020. A dataset of 289 reports from 2014 to 2020 is appended to our primary dataset, and it begins to fill the gap of knowledge in this time, although this data was not collected for all countries globally [personal communication], [5]. Each report features a latitude, longitude, country name, year, and four booleans which tracks if each of the 4 serotypes are reported [5], [6]. 

Users can select a spatiotemporal context which affects all visualizations. Spatially, users can select data from any set of countries that we have reports from; this provides a minimum area of one country and a maximum area of the whole globe.  Temporally, users can select data for any consecutive set of years between 1943 and 2020; this provides a minimum timespan of 1 year and a maximum timespan of 77 years. 

The movements and interactions of serotypes are critical for users to understand and internalize, as they can have complicated and unpredictable repercussions [4], [12], [14]. Initially, ColorBrewer was used to choose the qualitative 4-class color scheme.  However, the only color-blind safe option was one that featured two shades of blue and two shades of green; this did not facilitate the immediate interpretation of four separate classes, but rather a diverging color scheme.  To track events as independent serotypes, a custom color scheme was created to distinguish each serotype. Our palette varies in lightness and hue as to be accessible, and the colors remain the same across all visualizations as to be clear and easily interpretable, even when animated and changing rapidly [29], [30]. This color scheme supports DR1, DR4, DR5, and DR7.

%------------------------------------------------------------------------
\subsection{Map}

The map panel shows dengue reports in space. The map panel was created using Leaflet JS – this facilitates an interactive environment that enables user movement, various levels of zoom, and the ability to render different base maps. With these tools, users can switch between looking at data from a global scale to a regional scale, and can do so easily and intuitively. 

Several types of data are plotted on the map: individual reports, centroids of occurrence, paths of centroids over time, and finally the environmental suitability of dengue – environmental suitability reflects the expected occurrence of dengue reports, while reports reflect the reported pattern of occurrence [reference]. Finally, data on reports is only shown for the user-defined spatiotemporal context, as is true for all three data visualizations. 

\subsubsection{Report Glyphs}

Reports are plotted on the map as points. All reports from the given time period are plotted using the latitude and longitude coordinates associated with a report, and each is represented as a pie-chart-like glyph. Given that reports are plotted for only the selected regions and timeframe, DR1, DR2, and DR3 are fulfilled: we visualize reports in time and space (DR1), and for only the selected spatiotemporal context (DR2, DR3). The glyphs are shaped like circles and split into a number of sections equal to the number of serotypes reported. Each section is colored based on the serotype it represents; the glyph itself is transparent, so that their opacity is increased if multiple reports overlap upon one another. To visualize co-occurrence of serotypes with the glyph with more than color, glyph size is determined by the number of serotypes reported: a report with just one type is the smallest, and a report of all four types is the largest. Interaction further communicates this information, as hovering over a report presents the user with a tooltip that specifies which of the serotypes are being represented. Clicking on a glyph produces a popup that lists the country and year in which it occurred, as well as the reported serotypes.

We present reports as individual glyphs, rather than in a heat map or other geospatial representation, because we are communicating which serotypes were reported in a specific time and place. While we considered other glyph shapes, such as a “lens” like effect or other custom shapes, pie-charts are already common in geo-visualizations and epidemiology and they proved to be effective at showing where a report occurred and which of the serotypes were reported  [18], [20], [34]. Finally, glyph size represents the number of serotypes reported; therefore, a report’s visual hierarchy increases with the number of serotypes reported. This choice helps to support the tracking of serotypes and co-occurrences of serotypes. DR7 is that we must enable the analysis of serotype co-occurrence and facilitate inferencing serotype interactions; this is supported by both the pie-chart-like glyph’s color as well as its size.

We considered having glyph size increase with the number of reports with the same latitude and longitude, rather than with the number of serotypes reported. However, this would require us to combine reports into one glyph, and comes with inherent problems in how we report each type. While we could increase the glyph size by the number of reports and increase each slice by the number of times each serotype was reported, it would facilitate insights based on the number of reports and proportion of serotypes reported. This has the potential to mislead users to infer the number of cases from a glyph, rather than the number of reports. This is problematic, as the dataset is of reports and inherently does not hold data for number of cases; one report can reflect thousands of cases or only one.  Also, this choice would lead to most reports being very small, as they have no other reports at the same latitude and longitude. Overall, it did not fulfill the design requirements as well, so we instead represent one report with one glyph, determining its size by the number of serotypes reported. Our solution has the potential disadvantage of being less easy to understand if two reports were reported in the exact same latitude and longitude with different combinations of serotypes reported; it creates a color lens effect where the colors of one report distort the colors of another. While this reduces time to comprehend what was reported, it is a rare case which does not distort the data in a meaningful way.

\subsubsection{Centroid Glyphs}

After creating the interactive map of reports, our domain experts wanted to be able to see the centroid of occurrence; this is when we identified DR4. To fulfill this requirement, we present a glyph that represents the average latitude and longitude of points from a given spatial region and time frame. Centroids can be calculated from the positions of all reports for any active serotype, reflecting occurrence of dengue in general, or they can be calculated for each serotype independently, reflecting similarities and differences of spatial occurrence. This provides users the ability to compare where serotypes are being reported with only centroid glyphs, making analysis of average spatial occurrence easier and more accurate than comparing individual reports. Because centroids can be visualized alongside reports, they provide a complementary method of visual analysis.

For the visual representation of centroids, we needed a point symbol that was distinct from report glyphs; to do that, we chose a diamond-shaped glyph.  The diamond shape provides a clear indication of its center, opposed to a square, triangle, or other shape where the center was less intuitive to see. The diamond is also distinct from a circle, compared to hexagons and octagons, and other larger-sided shapes. Finally, we considered giving each region its own centroid glyph shape, like giving one region diamond, another triangle, and another hexagon, however the benefits of the diamond glyph outweighed the benefits of giving them different shapes. Glyph color distinguishes regional centroids, as we color the glyph with a shade anywhere from white to black. This coloration does not allow user input to determine what shade of gray to draw regional midpoints for technical and time constraints.

\subsubsection{Trajectory Lines}

After implementing centroids, our domain experts requested the ability to see a visualization of their trajectories: a line which traces the centroid’s path through time. This is when we identified DR5. To plot trajectories, we calculate the mean latitude and longitude of reports for each year of the temporal context, and then draw a line connecting each year’s centroid. We communicate that this trajectory is the movement of a centroid over time by plotting it in the most recent year and having vertices indicate previous years’ centroids. The direction of movement is communicated by adding arrows to the line. As with centroids, trajectories can either be calculated for any serotype or separately for each serotype.

While trajectory directions can be visualized with a handful of visual variables, we chose shape rather than color, width, opacity, or anything else because it worked well when lines overlap. In addition, the Leaflet Arrowheads package allows for easy implementation of these arrow glyphs. While we could add another visual variable in addition to these, like width or value, only using shape was sufficient to communicate the direction of a trajectory.

\subsubsection{Base Maps}

Dengue reports are not always reflective of dengue occurrence. In a country, there could be cases of dengue, but no research, and therefore no reports, until the government opens a research station–at that time, many reports would be documented [5], [6], [35]. Patterns like this are common throughout the dataset. These patterns are inherently localized and unique, making modeling and inferring occurrences a large task, outside the scale of this design study; identifying regions where more research is needed is one of the major motivations of this VA tool. DR8 is to enable the comparison of observed spatial patterns of reports to expected spatial patterns of reports. To do this, we used the environmental suitability map of dengue transmission, generated in Messina et al. 2019 [36]. This paper produced several maps, including projections into the future, but we decided to use the 2015 environmental suitability because it was calculated with measured values rather than projected values [36]. 

By mapping reports onto a base map of dengue’s environmental suitability, we map observed occurrence directly onto expected occurrence. This way, locations with a high environmental suitability but no reports reveal themselves, leading the user to ask questions about the nature of dengue in that region. This supports future research and aid in that region.

Our reports were designed for a dark map, and appear most salient in dark areas since the glyphs are transparent. So, we designed the color scale of our environmental suitability basemap to be darker where environmental suitability is higher. With this system, the points in dark regions are most prominent and it is striking when there are no reports in areas with high environmental suitability. Our color scale uses multiple aspects of color as visual variables. Value reflects environmental suitability: as dengue’s environmental suitability increases, value decreases. Saturation also reflects environmental suitability: as environmental suitability increases, so does saturation. At a value of 0% environmental suitability, the map is completely desaturated and appears gray; at a value of 75%-100% suitability, the map is both at its darkest while also being fully saturated. These balance our need to show where dengue is most likely to occur, while also showing reports in an effective manner, as they appear best on low value areas.

In development, we reviewed many color scales: only vary value, vary hue and value, vary hue and saturation, and others. We found that our mix of value and saturation in this particular way was the most effective. Also, we reviewed many hues and found that red had a clear intuitive message of danger and also contrasted well with all four of our serotype colors. Finally, there is a potential disadvantage of reports not being represented equally on all values of basemaps; to address this, we provide users the ability to use either a black or white base map.


%------------------------------------------------------------------------
\subsection{Timeline Heatmap}

For DR1, the VA tool needs to provide multiple ways of visually analyzing reports in space and time. Fulfilling DR1, the timeline view enables the comparison and analysis of reports in space and time. 

The timeline shows the full 77 year period and highlights the current temporal context–this is to say it highlights the range of years being used for calculations in the other 2 data visualizations. Spatial context is reflected through the faceting of timelines by region. If four regions are currently visible, they each will have their own timeline. 

Separate from the user defined spatiotemporal context, the user can change which years are actually being shown in the timeline view. With this ability, they can focus on a temporal range, and watch change over time in just that range, without having to always look at all data in that time period. An example of this could be the analysis of 1995 to 2010: only those years would be shown on the timeline, and users would be able to set their spatiotemporal context separate from that range.

To visualize the number of reports of each serotype, we created a heatmap where the x-axis is time and the y-axis is serotype. The hue of the cell corresponds to the serotype and the value of each cell is determined by the number of reports in that year. With this system, it is easy to track when serotypes were introduced to a region and how severe a serotype is during a given year. By faceting our timelines by region, we enable the comparison of reports between regions.

We chose to use a heatmap as our timeline visualization, as opposed to an alternative, such as line charts, area charts, and streamgraphs because of its ability to show many faceted graphs that can be both analyzed individually and compared to one another. While alternative graph options have the potential to enable the comparison of reports between serotypes in a more effective manner, they do not support the comparison between faceted graphs as easily. With the heatmap, it is also easy to see when a serotype is present and when it is not: a cell is either colored or not. This creates a gantt-chart like effect where you can track the presence of serotypes easily; this helps to satisfy DG7, as patterns in transmission between populations, such as one serotype being introduced before another serotype, is clear despite the number of reports in a location. 

The potential disadvantage of comparing the number of reports of each serotype to one another is compounded by the fact that our serotypes each are displayed with their own color: this distorts their lightness and therefore perceived value. To address this, we enable the user to hover over any cell and see the number of reports that cell represents; we also display the serotype, year, and region with this system. Finally, as comparing the proportion of reports could be exactly what the user needs, we support that with the histogram panel.

\subsection{Co-Occurrence Histogram}

In a user-selected spatiotemporal context, we enable the analysis of both the proportion of serotypes and the co-occurrence of serotypes.  The histogram’s bar extends across the x-axis, showing the number of occurrences; the histogram’s y-axis is categorical, displaying which combinations of serotypes are factored into the bar.  With this system, any combination of serotypes can be tracked in frequency. For the given spatiotemporal context, users can track the frequency of serotypes as well as the frequency of serotype co-occurrences. 

DR7 is to enable the analysis of serotype co-occurrence and serotype interaction; DR7 is aided by both the map and timeline panels, but it is most strongly supported by our histogram–this is because with the histogram, any combination of serotype co-occurrence can be compared against any other combination. For example, users could focus on all combinations of any two serotypes to identify which combinations are most and least frequent. Users could also focus on all co-occurrences with serotype 1, enabling inferences around serotype 1’s interactions with other serotypes.  The co-occurrence histogram is made useful through its ability to show the user whichever combination of serotypes they are interested in tracking, including occurrences of singular serotypes.  Alternative visualizations tend to be more restrictive. Consider a matrix: we would be restricted to showing combinations of a set number of serotypes, like all combinations of two types, or all combinations of three. While a matrix has the potential benefit of being quick to interpret, they are inherently less flexible and support fewer modes of analysis. Additionally, a histogram provides position as its visual variable, as opposed to value, size, length or others–this provides the most direct and easy to interpret comparisons.

The ability to observe frequencies of serotypes without a focus on co-occurrence is also critical, as this is a summary of distributions of serotypes in space and time.  To support this, the co-occurrence histogram loads with a bar for each of the four serotypes, as well as a bar representing the frequency of all four serotypes co-occuring in one report.  To show different serotype combinations, the user must add a bar chart and select which serotypes should be visualized. This leaves us with the potential disadvantage that users must interact and select exactly which combination of serotypes they want to see. If a user was frequently switching which combination of serotypes they were visualizing, this has the potential to become cumbersome. However, we find that the benefits of allowing users to select any data outweighs the cost of requiring users to make that selection.

%------------------------------------------------------------------------
\subsection{Control Panels}

We provide several modes of input for users to select the serotypes, countries, and time range that are being visualized at any given time. This enables users to facet for the exact serotypes, countries, and years they are interested in.

\subsubsection{Serotype Selection}

The serotype selection panel has two main functions: it filters which of the four serotypes are observable on the map and timeline heatmap panel; it also acts as a legend to match up the four serotypes to their colors. A more standard legend could have been implemented, however our solution condenses both functions into one section. 

Implementing serotype selection assists with DR4 and DR5. Additionally, serotype selection facilitates DR7, the evaluation of interactions between serotypes, as users have the option to only focus on the ones they are interested in without the visual noise that might arise from other serotypes.

\subsubsection{Regional Faceting}

There is a region faceting panel, enabling the selection and filtering of user defined sets of countries (DR2). This panel enables regions to be set as visible or invisible; when set invisible, their data is removed from all three data-visualization panels. The region faceting panel also enables users to add and delete regions, so that they can create and compare as many regions as needed. Finally, the region faceting panel allows users to edit their regions. Users can edit which countries make up any given region by interacting with a tree map: the tree map stores all countries under two scales of spatial group–the outermost is roughly continental scale, the middle tier can be considered regional scale, and the bottom tier is made of individual countries. For example, to see India, the outermost tier would be Asia, the middle tier would be Southern Asia. With the region editor, users can select a predefined region by selecting a whole continent or regional group, or they can create their own regions by selecting specific countries.

Regions determine how centroids are calculated for the map, as only reports from the same region are included in the calculations. We considered machine learning techniques to cluster reports on the map into their own regions; however, our domain experts preferred the ability to select their own regions, so that they can manually select populations that may be transmitting between one another.

\subsubsection{Temporal Faceting}

Temporal faceting is enabled by the ability to select a year and interval of years to view (DR3). Users are able to change the current year in several ways, including typing it in, dragging along the timeline, and manually going forward or backward with on-screen buttons. The interval length, or number of years currently in view, can be changed with its dedicated pane by manually typing in an interval length, as well as changing it up and down with on-screen buttons. Arrow keys were implemented to change both the current year and interval: left and right arrow keys change the current year; up and down arrow keys change the interval length. The various ways that users can change the years viewed, ensure GeoDEN is accessible: when just beginning with the application, they can interact with the on screen icons quickly; with further familiarity, they can perform more rapid changes using the keyboard inputs.

To select a time period, one must set the current year to the last year of interest and set the time interval.  So if you set the current year to 2010 and the interval to 10 it would show data from 2001 to 2010; this would be reflected in all three data visualization panels. The map will show all points for the selected regions in that time period, the timeline will highlight the 10 years in view, and the histogram will only show data for the selected region and time period, or spatiotemporal context. 

\subsubsection{Animation Controls}

Animated data has three dynamic variables: the rate of change, or the amount of time between each frame; the duration, or the number of frames an object remains on screen; and the order, which is the order that frames are shown to the viewer [29].  Providing the ability to animate reports was one of the first functionalities requested by our domain experts (DR8). We implemented an interactive system that allows the user to start or stop the animation at any time, adjust the rate of change by changing the animation speed, and the duration by changing the interval length. Toggling the animation is done through both the on-screen button, as well as by pressing the spacebar. Animation speed can be adjusted through the on-screen slider. As the data is chronological, the animation has a set order. However, if a user wanted to view the data in reverse chronological order, or another order, the ordinary temporal controls could be used. Overall, the animation controls provide a dynamic and interactive way to animate the data, potentially revealing patterns in spread and transmission in an intuitive way. 

%------------------------------------------------------------------------
\section{Case Studies}

We present three case studies of GeoDEN to demonstrate its utility. Our three domain experts in dengue and epidemiology each led an independent case study; all experts are co-authors on this research paper. Case study sessions were performed over an hour-long period, and included a think-aloud approach, as seen in Protocol Analysis [37], [38]. Think-aloud approaches involve the domain expert verbally stating what they are thinking and trying to achieve with the tool. However, think-aloud has the possibility of participants forgetting or otherwise failing to iterate their thoughts [38]. To remedy this, and to better understand what each domain expert was doing and why, we employed a constant dialog between the epidemiology expert and a visualization expert, as seen in Pairwise Analysis [38], [39]. This conversation facilitated deeper insights and understanding into what the domain expert was thinking and doing with the tool.

In each session, the epidemiology expert used GeoDEN to verify their own knowledge of dengue serotype patterns and look for new patterns that could warrant further investigation. In addition, feedback on the tool was provided by all participants, including insights on user experience and potential for further development and use cases. It should be noted that each expert differs in what specific contextual knowledge they possess and their interests in studying dengue. Expert 1 has an interest in clinical and spatiotemporal relationships, with a background in studying patterns and outbreaks at the scale of households over days and weeks. Expert 2 has strong knowledge of dengue’s global patterns of occurrence, and an in-depth contextual knowledge of the dataset’s collection processes. Expert 3 has the most knowledge of specific historical events and transmission events, and is interested in possible interaction of serotypes at the global scale.

\subsection{Expert 1}

Expert 1 began with the goal of verifying their known patterns of reports in Africa. They used the region faceting panel to select and show data from Africa as one region. They then used the Interval Length panel to show data over a period of 10 years, and used the timeline to select the year with the earliest report; they saw the report highlighted in the timeline heatmap, and clicked on that year (1964). This report, and subsequent years’ reports, verified that dengue started in West Africa. Using the dengue environmental-suitability basemap, our expert also identified and noted that it started in a high environmental-suitability area. After animating through all years of reports, expert 1 used the serotype faceting panel to select and visualize only stereotype four, quickly realizing the sparseness of serotype four reports in Africa, only appearing in 1983 and 1995 (seen in the timeline panel). Expert 1 identified the least frequent serotype in the continent with the sparsest data, showing that more data collection efforts could be focused on Africa. Expert 1 knew there was less research on dengue in that region and that dengue is often misdiagnosed as malaria in Africa, and this was verified by the lack of reports of dengue in general.

After analyzing serotype 4 reports in Africa, expert 1 wanted to see how the use of PCR diagnostic tests, starting in the 1980s, affected the occurrence of dengue reports at a global scale. They toggled all regions and serotypes to be active, set the current year to 1945, and kept the interval length at a value of 10. They iterated forward through the years one at a time, making note that most of the reports were in Asia before 1980—this was a pattern they were not aware of, and expert 1 considered it a new insight. In the 1980s, they saw the number of reports on the map greatly increase. To verify this observation, they adjusted the time window to look at 1970-1980 and observed the co-occurrence panel. In 1970-1980, they found 242 reports; in 1980-1990 they found 541 reports: “more than double”. Using the map and timeline, they thought that reports greatly increased in this time period, by using the co-occurence panel they verified that observation.

Expert 1 continued to investigate, watching serotype 1 grow in prevalence through the 1980s using all three of the data-visualization panels (the map, heatmap, and co-occurrence panels). Coming into the early 2000s, they discovered serotypes 2 and 3 were reported more frequently. To investigate this pattern more deeply, expert 1 adjusted the interval length down to 1 year, discovering that serotype 3 was reported the most in the early 2000s, especially in 2002. While analyzing these global patterns, they found another new insight that both the Americas and Oceania have a similar pattern of reports being introduced of type 3, then 2, then 1 and finally type 4. This could be due to available tests, a coincidence of how our data was aggregated, or a pattern in how serotypes interact at the scale of populations. Regardless, this was a new insight that generated a new hypothesis, and warranted further epidemiological investigation and research.

Expert 1 then decided to analyze the trajectories of serotypes in Brazil, with a focus on higher spatiotemporal resolutions (i.e., smaller geospatial scale). To do this, they used the region faceting panel to create a custom region that contained only the country of Brazil and hid all other regions. In addition, they adjusted the timeline range to show 1980-2020; this way, no matter which years are being visualized on the map and co-occurrence panels, the timeline only shows years pertinent to Brazil with more semantic zoom. They adjusted the base map from dengue’s environmental suitability to the dark background, increasing the visual salience of reports. They also adjusted the centroids to trace serotype paths and had the system calculate separate trajectories for each serotype. While they verified the introduction and spread of type 3 in the 2000s, this expert was not able to analyze two patterns the way they wanted to due to data limitations: one was the movement of serotype 4 over the course of several weeks, and the other one was the occurrences of serotypes specifically in the city of Rio de Janeiro. This is a limitation, as the underlying dataset does not have that level of spatial or temporal resolution, so GeoDEN cannot facilitate that level of analysis. 

Overall, expert 1 verified several insights they knew about as well as discovered multiple new insights which could be more deeply investigated and researched. Expert 1 commented that they had a positive experience with the tool as it was intuitive and easy to use. Because of their personal interest and research at fine spatial and temporal resolutions, they wanted to be able to upload their datasets to a framework which would allow them to use these visualizations with their data.

\subsection{Expert 2}

Expert 2 was interested in the difference between occurrence and how much it was actually reported in Africa. They began by using the region faceting panel to only show data from Africa and used the interval length panel to change the interval to 10 years. With these constraints, expert 2 animated through the whole timeline to obtain an overview, noting where and when reports of each serotype appeared on the map, as well as how the centroid of dengue reports in Africa moved over time. From there, they were interested in how each serotype’s centroid moved, so they toggled the serotype specific centroids feature to be active. Between the histogram panel as well as these serotype centroids, they found that serotype 2 moved all around Africa and was both the most reported and mobile of the four serotypes. This pattern could be the result of several factors such as which tests were administered, how they were administered, difference in symptoms that arose from specific genetic types, symptoms arising from clinical level exposure to multiple serotypes, and others. Regardless, it is a new insight that warranted further epidemiological investigation and research. 

Going deeper, expert 2 explored central Africa, a region which has few reports despite high environmental suitability for dengue as indicated by the background map. By using the region faceting panel, they selected just Middle Africa to be shown, including reports from Angola, Cameroon, and Gabon. Serotype 2 was again the most prevalent; types 1 and 3 only had a few reports and type 4 was not reported in this region, according to the dataset. From here, they identified that research should be done in the Democratic Republic of Congo and other nearby countries. Essentially, expected spatial patterns of occurrence did not match reported spatial patterns of occurrence; testing would help to determine if it is a unique area relatively unreached by dengue, or if dengue is prevalent yet unreported.

Next, expert 2 changed their attention to the Americas, using the regional faceting panel to only show data in the Americas. By continuing to look at a decade at a time, they saw all four serotypes eventually spread all around the Americas using the map panel; they noted that regardless of which serotypes are the first to arrive in a given country, eventually all four serotypes tend to populate it. This was a knowledge they already had, which was verified by using the map panel. Expert 2 considers this a critical insight, as vaccine companies may want to produce a vaccine for one serotype, but this would not necessarily have a long term positive impact; this can affect individuals’ immunity and response to other serotypes and can have severe and fatal repercussions at clinical and population scales [].

Next, expert 2 looked at the earliest reports of dengue in the 1940s. Using both the timeline and map panels, they found that type 1 was reported in Japan in 1943, and then reported in Hawaii in 1944–they inferred  that it was possibly transmitted from Japan to Hawaii. This was a new insight which provides further description to the relatively early spread of dengue, and could receive further research to verify if dengue truly transmitted from Japan to Hawaii, and not the other way around, or through other countries possibly (but not likely) not present in the dataset. Expert 2 then looked at the Americas to see how the number of reports changed, using a 10-year interval length again. Specifically, stronger preventative control policies were in place from the 1980s through the 1990s, but then in the 2000s this was lifted—dengue reports increased, then decreased, and then increased again, which is best visualized on the timeline heatmap panel. Despite how the number of reports changed through time as more research was done on dengue, this pattern can be observed and verified as data on reports is best from about 1995 to 2010.

Overall, expert 2 was successful in both verifying known insights as well as discovering new ones, mentioning that “watching it as movement over time, rather than as a static image, really does… make you ask a lot more questions [for] how things spread”; “being able to decide the interval and everything [on other panels], you just start to see new patterns that you don’t get with [static maps]”. Given that reports of serotype occurrence do not have data about the number of cases, they also mentioned that “[GeoDEN] does need to be used by people who understand a basic level of epidemiology”, despite that, and possibly even because, “it is pretty intuitive.”

\subsection{Expert 3}

Expert 3 started by verifying the history of dengue as they know it through GeoDEN by seeing “what pops up where”. Their knowledge was that for a long time, dengue was only prevalent in southeast Asia. To accomplish this, they simply iterated through each year one at a time starting in 1943 and primarily used the map panel to verify the following insights. Expert 1 verified that dengue was only prevalent in southeast Asia for a long time. They also successfully predicted and verified the occurrence of serotype 3 in Puerto Rico in 1963, and its eventual spread across the Americas. Next, they verified a burst of reports of serotype 1 in 1977. Through reports in their respective spatiotemporal contexts, they then verified the opening of a Cuban research center in 1981 and Peru’s Iquitos research center in 1990. Expert 3 continued to narrate the history of dengue and verify contextual knowledge using the map panel. They also used the histogram with the map to view co-occurrences of serotypes, commenting on the severity of disease. In 1981, the first observations of Dengue Hemorrhagic Fever (DHF) in the Americas were reported, and this correlated with similar severe manifestations which were already common in Asia. These severe reactions are known to occur with the interaction of serotypes in infected individuals [11], [12], [14].

Expert 3 then intended to analyze West Africa, so they used the region editor to create a region for only West Africa, deselecting all other regions. To roughly model transmission in terms of generations, they used an interval of 20 years. They also wanted to see vectors of serotypes, so they activated serotype specific centroids as well as centroid trajectories. Very soon, expert 3 noticed a large movement of serotype 2 from roughly Nigeria to Senegal. Relying on their knowledge of transmission in West Africa, they did not find this transmission to be credible, so they altered their regions further into two regions of eastern West Africa and western West Africa. With this analysis, they verified the dominant circulation of serotype 3 in West Africa and discovered that this pattern occurred from 2006 to 2010, and affected the western countries. Further, they discovered that West Africa, which was thought to be a single bubble of transmission, was likely two bubbles of transmission; this new insight warranted further research.

Keeping the 20-year delay, expert 3 now moved over to the Indian subcontinent. They created a region to represent this and tracked their movements with a 20-year delay. With this, they found that all dengue serotypes appeared to be constantly moving between southern India and Sri Lanka. This movement made them raise a question: is there a synchronicity to their movement, or is it just random?  So, they used the histogram view to create new bar charts representing combinations of any two serotypes, finding that all combinations were roughly reported at the same time. Expert 3 then adjusted to a narrower time window of 3 years and continued to see roughly this pattern. They noticed a disconnect between Southern and Northern India, and so did not want to trust the full suite of data presented at that small of a spatial resolution. Instead, they went to test a hypothesis that Bangkok acts as a main transmission point and “pacemaker” for the rest of the southeast Asian mainland [10]. Expert 3 did this because they wanted to test whether the centroids in our app can be used as a metric for monitoring and analyzing transmission in this region. Going year by year, they found that it “seems there was more research done out of Myanmar in the 1970s – oh and Bangkok” In “1995… there was a lot in Vietnam. Maybe that’s when they started the research unit in Hachiman city”. After 2000, research and reports were more established. Overall, these observations verified southeast Asia as a hyperendemic region, as all four serotypes are always there. Expert 3 also noted that cases dominated by a certain serotype for given times and places, and that this pattern can be seen in the 3 panels; however, it is obscured by the nature of the data only being reports and not counts of individual cases.

Despite the limits of its spatial resolution, expert 3 commented that “it’s beautiful how you can see how things populate over time; how the Africa continent is rather quiet.”  “Up to the 1990s you have a lot more dependence on where research units are stationed, after the 2000s and you can actually use the data to see movements”  “That is not a weakness, that is a good description”. “We have a responsibility to track dengue in the future, and for that we need a [representation]… for which viruses were where”.

%------------------------------------------------------------------------
\section{Discussion}

Overall, GeoDEN proved to be effective at providing epidemiology experts the ability to quickly verify and discover new insights about dengue at global and regional scales. Analyses that can be performed are limited by the dataset’s temporal range and spatiotemporal resolution.

\subsection{Evaluation of Design Requirement Implementation}

DR1 - Reports of dengue serotypes were visualized in time and space effectively, with insights being easily identifiable by all three domain experts. Most of the time, the map panel was used to locate individual reports and small scale events, as reports being filtered by time and space is very easy to see there. However, many abstract conclusions were found using the histogram and timeline panels; this included finding when serotypes were introduced and the proportion of serotype reports for a given spatial and temporal context.

DR2 - Selection and filtering of geography, with details on the number of reports and when these reports occurred, were also enabled by our design. Users consistently used the region selection and faceting panel to select geographic regions of interest and analyze reports for those regions. Using this, expert 3 even found hyperendemic regions and where one bubble of transmission is possibly two. However, expert 3 also found themself wanting to be able to draw regions on the map, as a way to select complex latitude and longitude shapes that would define a region, rather than only being able to use countries.

DR3 - Selection and filtering of time through editing the active year and the interval length changed the contents of the map and histogram panels, and made temporal insights simple for all three domain experts. No direct problems with this system were found, all 3 experts used both features greatly and commented on their ease of use. However, being able to drag forward and backward the “time window” on the timeline panel could increase ease of use, as expert 3 intuitively attempted to do that.

DR4 - Selection and filtering of serotypes were easy to compare for experts, leading to many insights around the introduction of and relative frequency of serotypes. This was enabled by the selection and filtering of serotypes, spatiotemporal context, and the combination of three data visualization panels, especially with the help of serotype specific centroids and the overall interactivity of the map and histogram panels. No expert found it hard to use, although it was a feature not as frequently used compared to the selection and filtering of geography or time.

DR5 - Trajectories of serotypes were analyzed and compared frequently by experts, leading to many insights around the movements and transmission of serotypes. These insights were enabled by serotype trajectory lines and the selection and filtering of serotypes and spatiotemporal context. All three experts used this feature frequently and found it powerful for illustrating transmission, although expert 3 was the most critical of specific trajectories, commenting on how they didn’t think specific lines made sense. A hypothetical remedy could be the selection of trajectory lines to remove them, or the ability to set the max trajectory distance between years, although these were not needed as they simply had an intuition for when to and when not to trust them.

DR6 - All three domain experts frequently used the animation panel, and interacted with it greatly, with the assistance of our other temporal selection tools. Animation proved to be important for discovering transmission events, as well as just enabling users to see the data in a new way and ask new questions. Expert 2 not only commented on how intuitive it was, but also found several novel insights with this feature, including the possible transmission of serotype 1 from Japan to Hawaii.

DR7 - Co-occurrences between serotypes were visualized and analyzed by all domain experts using all three visualizations, enabling them to verify and make inferences about interactions between serotypes that either are known to, or could likely, be associated with the severity of dengue. Expert 3 made the most comments on this; their research deals with severity rising from cross-reactivity, and this was a feature they both required and were happy to use in the final implementation.

DR8 - The ability to find areas where expected spatial patterns differed from observed spatial patterns was easy with the basemap of dengue environmental suitability, which directly contrasted the plotted location of reports. This analysis was even described as beautiful for analyzing and visualizing the lack of data in Africa, and all three domain experts quickly found this pattern and investigated Africa further.

\subsection{Limitations}

GeoDEN proved to be an effective tool at discovering and verifying insights, but it could be improved. For instance, contextual knowledge could be visualized in the VA tool; at the moment, it is only stored in the minds of independent domain experts. This issue revealed itself in a disconnect between expert 1 and expert 3 where expert 1 found a novel insight that dengue was primarily reported in Asia for many years; expert 3 already knew of this pattern, and that it was particularly in southeast Asia: what was a novel insight for one researcher was a verified insight for another. If contextual events and information were stored and communicated through GeoDEN, it would allow all researchers to better understand contextual events without the need to actually know each one independently, and would therefore centralize knowledge. This was omitted from the published tool, as this would be the creation of a whole dataset and was thus outside the scope of GeoDEN.

GeoDEN is designed around one dataset and was not designed with the goal or requirement to facilitate the use of outside and independent data, limiting GeoDEN’s use to the spatiotemporal scales provided by the original dataset [5], [6]. Because of this, we only provide insights at coarse spatial and temporal resolutions: our minimum temporal unit is 1 year, and our minimum spatial unit is 1 country. A report’s latitude and longitude does not necessarily represent the specific location of where dengue was observed: a report can represent a whole country, a subnational region, a city, or a specific location. This accuracy is dependent on the actual report and the level of information published, however full details on what any given report represents was not a part of the original published dataset–this means we, as visual analytics researchers, do not know if a given point refers to a specific location or a whole subnational region. Further, the original dataset only extended from 1943 to 2013, with a supplemental dataset filling in some data from 2014 to 2020; this restricts the insights that can be gleaned from 2013 to 2020. Despite all of these limitations, knowledge was verified and novel insights were discovered throughout the entire time period, although more insights are available to researchers where more research has been completed.

%------------------------------------------------------------------------
\section{Conclusion and Future Research}

\subsection{Future Research}

Keeping GeoDEN updated is an important step which comes after the completion of a design study [40]. To enable the future use and development of GeoDEN, we plan on updating the dataset. While having data from 1943 to 2020 is good, our dataset is limited from 2013 to 2020 and completely non-existent after 2020. Updating our dataset to fill in gaps would improve the tool greatly, allowing users to make many more conclusions, with robust analyses being available throughout the 2000s. While updating the dataset is both time consuming and costly, efforts to do so have begun. 

Beyond the dataset, GeoDEN, or similar tools, could consider higher spatial resolutions; for dengue and GeoDEN, this effort would be best spent on countries like Brazil and India where the geographic scale and populations are both sizable and transmission is complex within the country itself [25]. GeoDEN, or similar tools, could also implement the ability to draw regions, as opposed to selecting them or testing out different data visualizations, such as using a streamgraph or line chart. While we chose against these for specific reasons and restrictions of the data, a larger dataset may enable insights which would benefit from these additional modes of interaction.

\subsection{Conclusion}

GeoDEN’s iterative user-centered and data-driven design is applicable for a wide range of other epidemiology and disease incident datasets. Our three domain experts all verified historical knowledge and discovered novel insights which warrant further investigation by the broader epidemiology community; this included the transmission and movement of dengue around and between populations, as well as the interaction of serotypes at these scales. Insights were enabled by our three linked data visualizations, each supported by the selection and faceting of spatial and temporal contexts, as well as algorithms designed to facilitate the visualization and analysis of DENV serotypes. The patterns of movement, spread, and interaction were observed at global and regional scales. GeoDEN has the ability to help researchers, inform aid, and support intervention for dengue, which is increasingly important as dengue’s habitat grows every year with the rise of global temperatures and increased urbanization. Similar tools for aiding analysis in the spread and transmission of disease could implement our strategies for other datasets.

%------------------------------------------------------------------------
\subsection{Formatting your paper}

% All text with the exception of the abstract must be in a two-column format.
% The total allowable width of the text area -- including header and footer
% lines -- is 161\,mm (6.34 inch) wide by 231\,mm (9.10 inch) high.
% 
% Columns are to be 76\,mm (3.0 inch) wide, with a 8\,mm (0.315 inch) space 
% between them.

All text with the exception of the abstract must be in a two-column format.
The total allowable width of the text area -- including header and footer
lines -- is 177\,mm (7 inch) wide by 245\,mm (9.64 inch) high.

Columns are to be 84\,mm (3.3 inch) wide, with a 8\,mm (0.315 inch) space 
between them.

The space between the header line and the first line of the text body and
between the last line of the text body and the footer line is 5\,mm
(0.196 inch) each.

%-------------------------------------------------------------------------
\subsection{Type-style and fonts}

Wherever Times is specified, Times Roman may also be used. If
neither is available on your word processor, please use the font
closest in appearance to Times that you have access to. Only
Type-1 fonts will be accepted.

MAIN TITLE. The title should be in Times 17-point, boldface type and
centered. Capitalize the first letter of nouns, pronouns, verbs, adjectives,
and adverbs; do not capitalize articles, coordinate conjunctions, or
prepositions (unless the title begins with such a word). Leave two blank
lines after the title.

AUTHOR NAME(s) and AFFILIATION(s) are to be centered beneath the title and
printed in Times 9-point, non-boldface type. This information is to be
followed by two blank lines.

The ABSTRACT ist to be in a one-column format. The MAIN TEXT is to be in a
two-column format.

MAIN TEXT. Type main text in 9-point Times, single-spaced. Do \emph{not} use
double-spacing. All paragraphs should be indented 1 em (the length of the
dash in the actual font). Make sure your text is fully justified -- that is,
flush left and flush right. Please do not place any additional blank lines
between paragraphs. Figure and table captions should be 9-point Times
boldface type as in Figure~\ref{fig:firstExample}.

\noindent Long captions should be set as in Figure~\ref{fig:ex1} or
Figure~\ref{fig:ex3}.

\begin{figure}[htb]
   % an empty figure just consisting of the caption lines
   \caption{\label{fig:ex1}
     'Empty' figure only to serve as an example of long caption requiring 
     more than one line. It is not typed centered but aligned on both sides.}
\end{figure}

\noindent
Figures which need the full textwidth can be typeset as Figure~\ref{fig:ex3}.

\noindent Callouts should be 9-point Times, non-boldface type. Initially
capitalize only the first word of section titles and first-, second-, and
third-order headings.

FIRST-ORDER HEADINGS. (For example, \textbf{1. Introduction}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one blank line after.

SECOND-ORDER HEADINGS. (For example, \textbf{2.1. Language}) should be Times
9-point boldface, initially capitalized, flush left, with one blank line
before, and one after. If you require a third-order heading (we discourage
it), use 9-point Times, boldface, initially capitalized, flush left, preceded
by one blank line, followed by a period and your text on the same line.

The headline \emph{(authors / title)} must be shortened if it uses the full 
two column width of the main text.
There must be enough space for the page numbers. Please use ``et al.'' if 
there are more than three authors and specify a shortened version for your title.
%-------------------------------------------------------------------------
\subsection{Footnotes}

Please do \emph{not} use footnotes at all!


%-------------------------------------------------------------------------
\subsection{References}

List all bibliographical references in 9-point Times, single-spaced, at the
end of your paper in alphabetical order. When referenced in the text, enclose
the citation index in square brackets, for example~\cite{Lous90}. Where
appropriate, include the name(s) of editors of referenced books.

For your references please use the following algorithm:
\begin{itemize} 
\item \textbf{one} author: first 3 chars plus year -- 
      e.g.\ \cite{Lous90}
\item \textbf{two}, \textbf{three} or \textbf{four} authors: first char
      of each family name plus year --  e.g.\ \cite{Fellner-Helmberg93} 
      or \cite{Kobbelt97-USHDR} or \cite{Lafortune97-NARF}
\item \textbf{more than 4} authors: first char of family name from 
      first 3 authors followed by a '*' followed by the year -- 
      e.g.\ \cite{Buhmann:1998:DCQ} or \cite{FolDamFeiHug.etal93} 
\end{itemize}

For BibTeX users a style file \ \texttt{eg-alpha.bst} and 
\texttt{eg-alpha-doi.bst} \ is available which uses the above algorithm.

For Biber users a style file \ \texttt{EG.bbx} \ is available which uses the above algorithm.
%  Store EG.bbx in the LaTeX distribution, for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx  
%  and update filename database.
%-------------------------------------------------------------------------
\subsection{Illustrations, graphs, and photographs}

All graphics should be centered.

%%%
%%% Figure 1
%%%
\begin{figure}[htb]
  \centering
  % the following command controls the width of the embedded PS file
  % (relative to the width of the current column)
  \includegraphics[width=.8\linewidth]{sampleFig}
  % replacing the above command with the one below will explicitly set
  % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
  % It will also prevent LaTeX from reading the PS file to determine
  % the bounding box (i.e., it will speed up the compilation process)
  % \includegraphics[width=.95\linewidth, bb=39 696 126 756]{sampleFig}
  %
  \parbox[t]{.9\columnwidth}{\relax
           For all figures please keep in mind that you \textbf{must not}
           use images with transparent background! 
           }
  %
  \caption{\label{fig:firstExample}
           Here is a sample figure.}
\end{figure}

If your paper includes images, it is very important that they are of
sufficient resolution to be faithfully reproduced.

To determine the optimum size (width and height) of an image, measure
the image's size as it appears in your document (in millimeters), and
then multiply those two values by 12. The resulting values are the
optimum $x$ and $y$ resolution, in pixels, of the image. Image quality
will suffer if these guidelines are not followed.

Example 1: 
%
An image measures 50\,mm by 75\,mm when placed in a document. This
image should have a resolution of no less than 600 pixels by 900
pixels in order to be reproduced faithfully.

Example 2: 
%
Capturing a screenshot of your entire $1024 \times 768$ pixel display
monitor may be useful in illustrating a concept from your research. In
order to be reproduced faithfully, that $1024 \times 768$ image should
be no larger than 85 mm by 64 mm (approximately) when placed in your
document.


%-------------------------------------------------------------------------
\subsection{Color}

\textbf{Please observe:} as of 2003 publications in the proceedings of the
Eurographics Conference can use color images throughout the paper. No
separate color tables are necessary.

However, workshop proceedings might have different agreements! 
Figure~\ref{fig:ex3} is an example for creating color plates.

%------------------------------------------------------------------------
\subsection{Embedding of Hyperlinks / Typesetting of URLs}

Due to the use of the package \texttt{hyperref} the original behavior
of the command $\backslash$\texttt{url} from the package \texttt{url}
is not available. To circumvent this problem we either recommend to
use the command $\backslash$\texttt{httpAddr} from the 
included package \texttt{egweblnk} (see below) or to replace the
command $\backslash$\texttt{url} by the command $\backslash$\texttt{webLink} 
-- e.g. in cases where $\backslash$\texttt{url} has been used
widely in BibTeX-References. In the latter case we suggest to run
BibTeX as usual and then replace all occurences of $\backslash$\texttt{url}  by
$\backslash$\texttt{webLink}

\noindent
The provided commands for hyperlinks, in a nutshell, are:

\begin{description} \itemsep 1ex
\item [\webLinkFont $\backslash$httpAddr \{URL without leading 'http:'\}]
      \mbox{}\\
      e.g. \  \httpAddr{//diglib.eg.org/handle/10.2312/306}

\item [\webLinkFont $\backslash$httpsAddr \{URL without leading 'https:'\}]
      \mbox{}\\
      e.g. \  \httpsAddr{//diglib.eg.org/handle/10.2312/306}      

\item[\webLinkFont $\backslash$ftpAddr \{URL without leading 'ftp:'\}]
      \mbox{}\\
      e.g. \  \ftpAddr{//www.eg.org/EG/DL/ftpupload}   %

\item[\webLinkFont $\backslash$URL \{url\}]
      \mbox{}\\
      e.g. \  \URL{http://diglib.eg.org/handle/10.2312/306}

\item[\webLinkFont $\backslash$MailTo \{Email addr\}]
      \mbox{}\\
      e.g. \  \MailTo{publishing@eg.org}

\item[\webLinkFont $\backslash$MailToNA \{emailName\}\{@emailSiteAddress\}]
      \mbox{}\\
      e.g. \  \MailToNA{publishing}{@eg.org}

\item[\webLinkFont $\backslash$webLink\{URL without hyperlink creation\}]
      \mbox{}\\
      e.g. \  \webLink{http://www.eg.org/some_arbitrary_long/but_useless/URL}

\end{description}


%------------------------------------------------------------------------
\subsection{PDF Generation}

Your final paper should be delivered as a PDF document with all typefaces
embedded. \LaTeX{} users should use \texttt{dvips} and \texttt{ps2pdf} to
create this PDF document. Adobe Acrobat Distiller may be used in place of
\texttt{ps2pdf}.

Adobe PDFWriter is \emph{not} acceptable for use. Documents created with
PDFWriter will be returned to the author for revision. \texttt{pdftex} and
\texttt{pdflatex} (and its variants) can be used only if the author can
make certain that all typefaces are embedded and images are not downsampled
or subsampled during the PDF creation process.

Users with no access to these PDF creation tools should make available a
PostScript file and we will make a PDF document from it.


The PDF file \emph{must not} be change protected.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: dvips / ps2pdf / etc.}

\noindent
\texttt{dvips} should be invoked with the \texttt{-Ppdf} and \texttt{-G0}
flags in order to use Type 1 PostScript typefaces:

\begin{verbatim}
    dvips -t a4 -Ppdf -G0 -o my.ps my.dvi
\end{verbatim}


\noindent
If you are using version 7.x of GhostScript, please use the following method of invoking \texttt{ps2pdf}, in
order to embed all typefaces and ensure that images are not downsampled or subsampled in the PDF
creation process:

\begin{verbatim}
  ps2pdf -dMaxSubsetPct=100 \
         -dCompatibilityLevel=1.3 \
         -dSubsetFonts=true \
         -dEmbedAllFonts=true \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         mypaper.ps mypaper.pdf
\end{verbatim}


If you are using version 8.x of GhostScript, please use this method in place of the example above:
\begin{verbatim}
  ps2pdf -dPDFSETTINGS=/prepress \
         -dCompatibilityLevel=1.3 \
         -dAutoFilterColorImages=false \
         -dAutoFilterGrayImages=false \
         -dColorImageFilter=/FlateEncode \
         -dGrayImageFilter=/FlateEncode \
         -dMonoImageFilter=/FlateEncode \
         -dDownsampleColorImages=false \
         -dDownsampleGrayImages=false \
         mypaper.ps mypaper.pdf
\end{verbatim}

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: pdftex / pdflatex / etc.}

\noindent
Configuration of these tools to embed all typefaces can be accomplished by editing the \texttt{updmap.cfg} file
to enable inclusion of the standard (or base) 14 typefaces.

Linux users can run the \texttt{updmap} script to do this:
\begin{verbatim}
updmap --setoption pdftexDownloadBase14 true
\end{verbatim}

Windows users should edit the \texttt{updmap.cfg} files found in their TeX installation directories (one or both
of the following may be present):
\begin{verbatim}
  INSTALLDIR\texmf\web2c\updmap.cfg
  INSTALLDIR\localtexmf\miktex\config\updmap.cfg
\end{verbatim}

Ensure the value for \texttt{pdftexDownloadBase14} is "true," and then follow the instructions found here:
\httpAddr{//docs.miktex.org/manual/} to update your MikTeX installation.

%------------------------------------------------------------------------
\subsubsection*{Configuration Notes: Acrobat Distiller}

We recommend to use a Distiller job options file that embeds
all typefaces and does not downsample or subsample images when creating the PDF document.
%------------------------------------------------------------------------
\subsection{Exclusive License Form}

You must include your signed Eurographics Exclusive License Form 
when you submit your finished paper. We MUST have this form before
your paper can be published in the proceedings.

%-------------------------------------------------------------------------
\subsection{Conclusions}

Please direct any questions to the production editor in charge of
these proceedings.

%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha-doi}  
%\bibliography{egbibsample}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%Color tables are no longer required for purely electronic publications.
% \newpage
% 
% 
% \begin{figure*}[tbp]
%   \centering
%   \mbox{} \hfill
%   % the following command controls the width of the embedded PS file
%   % (relative to the width of the current column)
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   % replacing the above command with the one below will explicitly set
%   % the bounding box of the PS figure to the rectangle (xl,yl),(xh,yh).
%   % It will also prevent LaTeX from reading the PS file to determine
%   % the bounding box (i.e., it will speed up the compilation process)
%   % \includegraphics[width=.3\linewidth, bb=39 696 126 756]{sampleFig}
%   \hfill
%   \includegraphics[width=.3\linewidth]{sampleFig}
%   \hfill \mbox{}
%   \caption{\label{fig:ex3}%
%            For publications with color tables (i.e., publications not offering
%            color throughout the paper) please \textbf{observe}: 
%            for the printed version -- and ONLY for the printed
%            version -- color figures have to be placed in the last page.
%            \newline
%            For the electronic version, which will be converted to PDF before
%            making it available electronically, the color images should be
%            embedded within the document. Optionally, other multimedia
%            material may be attached to the electronic version. }
% \end{figure*}

\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


